Predicting Parking Lot Availability by Graph-to-Sequence Model: A Case Study with SmartSantander

Nowadays, so as to improve services and urban areas livability, multiple smart city initiatives are being carried out throughout the world. SmartSantander is a smart city project in Santander, Spain, which has relied on wireless sensor network technologies to deploy heterogeneous sensors within the city to measure multiple parameters, including outdoor parking information. In this paper, we study the prediction of parking lot availability using historical data from more than 300 outdoor parking sensors with SmartSantander. We design a graph-to-sequence model to capture the periodical fluctuation and geographical proximity of parking lots. For developing and evaluating our model, we use a 3-year dataset of parking lot availability in the city of Santander. Our model achieves a high accuracy compared with existing sequence-to-sequence models, which is accurate enough to provide a parking information service in the city. We apply our model to a smartphone application to be widely used by citizens and tourists.

==> figures/meanAbsoluteError_binaryPrediction.csv <==
?N???X?^ID?i???????\?????j,15????,30????,60????,120????
0 (10??),0.764,0.755,0.758,0.761
1 (15??),1.055,1.056,1.057,1.059
2 (5??),0.294,0.294,0.294,0.294
3 (13??),1.208,1.209,1.208,1.208
4 (6??),0.248,0.248,0.248,0.246
5 (6??),1.26,1.26,1.257,1.253
6 (14??),0.95,0.949,0.948,0.944
7 (15??),0.925,0.923,0.932,0.947
8 (6??),2.609,2.55,2.524,2.48
9 (20??),2.801,2.801,2.806,2.819
10 (12??),0.635,0.636,0.64,0.644
11 (6??),0.443,0.444,0.446,0.45
12 (10??),1.254,1.252,1.252,1.252
13 (5??),0.645,0.627,0.653,0.673
14 (18??),3.725,3.72,3.714,3.702
15 (10??),1.6,1.601,1.603,1.607
16 (10??),1.269,1.268,1.266,1.268
17 (11??),1.407,1.408,1.412,1.423
18 (16??),1.245,1.244,1.242,1.237
19 (29??),3.495,3.525,3.609,3.832
20 (7??),1.743,1.74,1.736,1.728
21 (12??),1.109,1.097,1.093,1.146
22 (10??),1.963,2.069,2.195,2.197
23 (10??),0.938,0.939,0.941,0.944
24 (18??),1.86,1.89,1.901,1.906
25 (17??),4.91,4.959,4.996,5.013
26 (12??),1.215,1.296,1.39,1.561
???v,36.071,35.943,36.029,37.008

==> figures/meanAbsoluteError_numberPrediction.csv <==
?N???X?^ID?i???????\?????j,15????,30????,60????,120????
0 (10??),0.837,0.817,0.853,0.827
1 (15??),0.81,0.832,0.844,0.844
2 (5??),0.343,0.362,0.377,0.37
3 (13??),0.927,0.908,0.903,0.875
4 (6??),0.265,0.266,0.285,0.281
5 (6??),1.04,1.031,1.021,1.034
6 (14??),0.793,0.808,0.815,0.819
7 (15??),0.931,0.931,0.916,0.966
8 (6??),1.317,1.388,1.374,1.324
9 (20??),1.628,1.654,1.647,1.667
10 (12??),0.544,0.546,0.555,0.552
11 (6??),0.428,0.422,0.441,0.456
12 (10??),1.008,0.989,0.969,0.986
13 (5??),0.539,0.521,0.613,0.654
14 (18??),2.106,2.141,2.128,2.16
15 (10??),0.855,0.878,0.839,0.843
16 (10??),0.847,0.859,0.867,0.951
17 (11??),0.817,0.849,0.889,0.946
18 (16??),0.999,0.94,0.969,0.992
19 (29??),1.388,1.359,1.401,1.475
20 (7??),0.682,0.632,0.678,0.823
21 (12??),0.853,0.875,0.895,0.911
22 (10??),1.008,1.055,1.125,1.213
23 (10??),1.746,1.778,1.786,1.727
24 (18??),1.106,1.108,1.21,1.271
25 (17??),3.125,3.12,3.216,3.342
26 (12??),0.923,0.93,0.967,1.018
???v,10.949,11.181,11.162,12.133

==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

